A search for magnetic $\delta$ Scuti stars in Kepler hybrid candidates

Numerous candidate hybrid stars of type $\delta$ Scuti - $\gamma$ Doradus have been identified with the Kepler satellite. However, many of them lie outside the theoretically expected instability strip for hybrid pulsation, where $\delta$ Sct and $\gamma$ Dor pulsations can be simultaneously excited. We postulate that some of these pulsating stars may not be genuine hybrid pulsators but rather magnetic $\delta$ Sct stars, for which the rotational modulation from spots on the surface associated to the magnetic field produces frequencies in the same domain as $\gamma$ Dor pulsations. We search for the presence of a magnetic field in a small sample of selected hybrid $\delta$ Sct - $\gamma$ Dor stars using spectropolarimetry. At the time of observations, the only $\delta$ Sct star known to have a magnetic field was HD 188774 with a field strength of a few hundred Gauss. Our observations were thus tailored to detect fields of this typical strength. We find no magnetic field in the hybrid candidate stars we observed. However, two of the three other magnetic $\delta$ Sct stars discovered since these observations have much weaker fields than HD 188774, and are of dynamo origin rather than fossil fields. It is likely that our observations are not sensitive enough to detect such dynamo magnetic fields in the cooler stars of our sample if they are present. This work nevertheless provides reliable upper limits on possible fossil fields in the hotter stars, pointing towards typically weaker fields in $\delta$ Sct stars than in OBA stars in general.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
